Tracing the Evolution of Word Embedding Techniques in Natural Language Processing

This work traces the evolution of word-embedding techniques within the natural language processing (NLP) literature. We collect and analyze 149 research articles spanning the period from 1954 to 2025, providing both a comprehensive methodological review and a data-driven bibliometric analysis of how representation learning has developed over seven decades. Our study covers four major embedding paradigms, statistical representation-based methods (one-hot encoding, bag-of-words, TF-IDF), static word embeddings (Word2Vec, GloVe, FastText), contextual word embeddings (ELMo, BERT, GPT), and sentence/document embeddings, critically discussing the strengths, limitations, and intellectual lineage connecting each category. Beyond the methodological survey, we conduct a formal era comparison using GPT-3's release as a dividing line, applying seven hypothesis tests to quantify shifts in research focus, collaboration patterns, and institutional involvement. Our analysis reveals a dramatic post-GPT-3 paradigm shift: contextual and sentence-level methods now dominate at 6.4X the odds of the pre-GPT-3 era, mean team sizes have grown significantly (p = 0.018), and 30 entirely new techniques have emerged while 54 pre-GPT-3 methods received no further attention. These findings, combined with evidence of rising industry involvement, provide a quantitative account of how the field's epistemic priorities have been reshaped by the advent of large language models.

==> Explaining.txt <==
The Hook (Definition + Citation):
What is it? - Start with the full name, authors, year, and citation.
Example: "Word2Vec, introduced by Mikolov et al. (2013) [10]..."
The Mechanism (How it works):
One sentence technical summary. Don't show code, just the math/logic concept.
Example: "It consists of two predictive architectures... designed to learn embeddings by maximizing the probability of observing context words..."
The Innovation (Why it matters):
What did it fix? - This shows the "Evolution."
Example: "Word2Vec scales to extremely large corpora... distinct from sparse statistical representations."
The Limitation (The "But..."):
Why isn't it perfect? - This is crucial because it sets up the next section.
Example: "However, Word2Vec assigns one vector per word type, making it unable to model polysemy..."
The Bridge (Transition):
Connect to the next header.
Example: "These limitations laid the foundation for... GloVe."

